Robust Design of Deep Neural Networks against Adversarial Attacks based on Lyapunov Theory

Deep neural networks (DNNs) are vulnerable to subtle adversarial perturbations applied to the input. These adversarial perturbations, though imperceptible, can easily mislead the DNN. In this work, we take a control theoretic approach to the problem of robustness in DNNs. We treat each individual layer of the DNN as a nonlinear dynamical system and use Lyapunov theory to prove stability and robustness locally. We then proceed to prove stability and robustness globally for the entire DNN. We develop empirically tight bounds on the response of the output layer, or any hidden layer, to adversarial perturbations added to the input, or the input of hidden layers. Recent works have proposed spectral norm regularization as a solution for improving robustness against l2 adversarial attacks. Our results give new insights into how spectral norm regularization can mitigate the adversarial effects. Finally, we evaluate the power of our approach on a variety of data sets and network architectures and against some of the well-known adversarial attacks.

==> fgsm_cifar10_advtrain_alexnet.dat <==
epsilon	d_086_v_29	d_090_v_27	d_107_v_22	no_reg	l2_reg
0.1	0.762	0.737	0.730	0.100	0.250
0.15	0.740	0.716	0.715	0.100	0.252
0.2	0.724	0.697 	0.700	0.100	0.250
0.25	0.705	0.690	0.677	0.100	0.248
0.3	0.685	0.669	0.668	0.100	0.247
0.35	0.669	0.658	0.653	0.100	0.247 
0.4	0.642	0.640	0.641	0.100	0.246

==> fgsm_cifar10_alexnet.dat <==
epsilon	spec_1	l2_reg	no_reg	d_107_v_22	d_090_v_27	d_086_v_29
0.1	0.438	0.409	0.729	0.721	0.733	0.745
0.15	0.436	0.407	0.680	0.698	0.705	0.708
0.2	0.433	0.405	0.620	0.669	0.678	0.659
0.25	0.430	0.404 	0.563	0.639	0.644	0.612
0.3	0.427	0.397	0.508	0.606	0.609	0.565
0.35	0.426	0.394	0.458	0.575	0.573	0.515
0.4	0.419	0.391	0.424	0.539	0.536	0.469

==> pgdm_cifar10_advtrain_alexnet.dat <==
epsilon	d_086_v_29	d_090_v_27	d_107_v_22	no_reg	l2_reg
0.1	0.762	0.737	0.731	0.741		0.100
0.15	0.740	0.719	0.705	0.720		0.100
0.2	0.715	0.698	0.698	0.691		0.100
0.25	0.691	0.692	0.680	0.654		0.100
0.3	0.672	0.667	0.667	0.642		0.100
0.35	0.650	0.655	0.649	0.606		0.100
0.4	0.626	0.643	0.634	0.573		0.100

==> pgdm_cifar10_alexnet.dat <==
epsilon	spec_1	l2_reg	no_reg	d_107_v_22	d_090_v_27	d_086_v_29
0.1	0.437	0.409	0.730	0.720	0.731	0.743
0.15	0.436	0.407	0.672	0.696	0.702	0.700
0.2	0.432	0.405	0.608	0.662	0.672	0.645
0.25	0.430	0.402	0.541	0.626	0.633	0.590
0.3	0.427	0.396	0.478	0.590	0.591	0.530
0.35	0.425	0.393	0.419	0.547	0.545	0.473
0.4	0.419	0.390	0.367	0.510	0.504	0.415
